On the Kolmogorov-Feller weak law of large numbers for the Fr\'echet mean on non-compact symmetric spaces

We prove the Kolmogorov-Feller weak law of large numbers for sample Fr\'echet means on non-compact symmetric spaces. The result covers independent, non-identically distributed data, extending beyond the i.i.d. setting. Examples of symmetric positive-definite matrices and product symmetric spaces are provided.

==> _config.yml <==
title: Author support for IMS journal AOS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
